Developing an Error Budget for the Nonlinear Curvature Wavefront Sensor

Consistent operation of adaptive optics (AO) systems requires the use of a wavefront sensor (WFS) with high sensitivity and low noise. The nonlinear curvature WFS (nlCWFS) has been shown both in simulations and lab experiments to be more sensitive than the industry-standard Shack-Hartmann WFS (SHWFS), but its noise characteristics have yet to be thoroughly explored. In this paper, we develop a spatial domain wavefront error budget for the nlCWFS that includes common sources of noise that introduce uncertainty into the reconstruction process (photon noise, finite bit depth, read noise, vibrations, non-common-path errors, servo lag, etc.). We find that the nlCWFS can out-perform the SHWFS in a variety of environmental conditions, and that the primary challenge involves overcoming speed limitations related to the wavefront reconstructor. The results of this work may be used to inform the design of nlCWFS systems for a broad range of AO applications.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
